Geometric goodness of fit measure to detect patterns in data point clouds

We derived a geometric goodness-of-fit index, similar to $R^2$ using topological data analysis techniques. We build the Vietoris-Rips complex from the data-cloud projected onto each variable. Estimating the area of the complex and their domain, we create an index that measures the emptiness of the space with respect to the data. We made the analysis with an own package called TopSA (Topological Sensitivy Analysis).

==> article_manifold_statistics.txt <==
%%%Preprint, January 08th, 2018 by MFSC, AJHA and RAZR
%%%Last modified: 10/08/2018 by RAZR.

\documentclass[a4paper,12pt,twoside]{article}
\date{10/08/2018}

\usepackage[english]{babel}
\usepackage{lmodern,fancyhdr,lastpage,nccfoots,caption}
\usepackage{hyperref}
\hypersetup{%
  %bookmarks=true,         % show bookmarks bar?
  %unicode=false,          % non-Latin characters in Acrobat?s bookmarks
  %pdftoolbar=true,        % show Acrobat?s toolbar?
  %pdfmenubar=true,        % show Acrobat?s menu?
  %pdffitwindow=false,     % window fit to page when opened
  pdfstartview={FitH},     % fits the width of the page to the window {FitH},{FitV}
  pdftitle={Sensitivity Analysis with Manifolds},             % title
  pdfauthor={Alberto J. Hern\'andez,
      Maikol  Sol\'is and
      Ronald A. Z\'u\~niga-Rojas},     % authors
  pdfsubject={Topological DATA},           % subject of the document
  %pdfcreator={Creator},    % creator of the document
  %pdfproducer={Producer},  % producer of the document
  pdfkeywords={Betti numbers,
      Cohomology,
      Data analysis,
      Differential manifolds,
      Homology,
      Topological manifolds,
      Manifolds,
      Manifold registration,
      Normalization,
      Order statistics,
      Simplexes,
      Statistics,
      Structural expectation.},     % list of keywords
  pdfnewwindow=true,        % links in new window
  colorlinks=true,          % false: boxed links; true: colored links
  linkcolor=blue,           % color of internal links
  citecolor=purple,            % color of links to bibliography
  %filecolor=magenta,        % color of file links
  urlcolor=blue             % color of external links
}

\usepackage{indentfirst}
\usepackage[utf8]{inputenc}
\usepackage[all]{xy}
\usepackage{array}
\usepackage{color}
\usepackage{graphicx}
\usepackage{subcaption}
\usepackage{amsmath,amssymb,amsthm}
\usepackage{booktabs}
\usepackage[linesnumbered,lined,commentsnumbered]{algorithm2e}
\usepackage{pgfplots}


\usepackage{natbib}
\usepackage{url}
\usepackage{enumerate}
%\usepackage[a4paper,margin=1in]{geometry}
\usepackage{textcomp}
\usepackage{mathrsfs}
\usepackage{hyphenat}
\usepackage{tikz}
\usetikzlibrary{quotes,arrows.meta}

\usepackage{placeins}

\hyphenation{mo-du-li}
\hyphenation{sub-ma-ni-fold}

\fancyhead{}
\setlength{\headheight}{15pt}
\fancyhead[CO]{A.J. Hern\'andez, M. Sol\'is and R.A. Z\'u\~niga-Rojas}
\fancyhead[CE]{Sensitivity Analysis with Manifolds}
\pagestyle{fancy}
\fancypagestyle{plain}{\fancyhf{}}

%%====== Useful macros: =======%%%

\DeclareMathOperator{\End}{End}     %%%space of endomorphisms
\DeclareMathOperator{\GCD}{GCD}     %%%greatest common divisor
\DeclareMathOperator{\Hom}{Hom}     %%%space of homomorphisms
\DeclareMathOperator{\id}{id}       %%%identity map
\DeclareMathOperator{\Jac}{Jac}     %%%Jacobian Space
\DeclareMathOperator{\rk}{rk}       %%%rank
\DeclareMathOperator{\Sym}{Sym}     %%%symmetrization
\DeclareMathOperator{\tr}{tr}       %%%(matrix) trace
\DeclareMathOperator{\im}{Im}     %%%image

\newcommand{\al}{\alpha}           %%%short for \alpha
\newcommand{\la}{\lambda}          %%%short for \lambda
\newcommand{\Om}{\varOmega}        %%%short for \varOmega
\newcommand{\sg}{\sigma}           %%%short for \sigma
\newcommand{\sse}{\subseteq}       %% short for \subseteq

\newcommand{\bC}{\mathbb{C}}        %%%complex numbers
\newcommand{\bN}{\mathbb{N}}        %%%natural numbers
\newcommand{\bQ}{\mathbb{Q}}        %%%rational numbers
\newcommand{\bR}{\mathbb{R}}        %%%real numbers
\newcommand{\bS}{\mathbb{S}}        %%%sphere
\newcommand{\bZ}{\mathbb{Z}}        %%%integer numbers

\newcommand{\sA}{\mathcal{A}}       %%%Atlas or Category of Algebras
\newcommand{\sE}{\mathcal{E}}       %%%Euclidean space
\newcommand{\gG}{\mathcal{G}}       %%%gauge group
\newcommand{\sJ}{\mathcal{J}}     %%%Jacobian
\newcommand{\sM}{\mathcal{M}}       %%%moduli space of Higgs bundles
\newcommand{\sN}{\mathcal{N}}       %%%moduli space of vector bundles
\newcommand{\sO}{\mathcal{O}}       %%%a sheaf

\newcommand{\dd}{\mathbf{d}}        %%%vector d
\newcommand{\rr}{\mathbf{r}}        %%%vector r

\renewcommand{\geq}{\geqslant}      %%%(to save typing)
\renewcommand{\leq}{\leqslant}      %%%(to save typing)
\newcommand{\ox}{\otimes}           %%%tensor product
\renewcommand{\o}{\circ}            %%%short for \circ composition
\renewcommand{\:}{\colon}           %%%colon in  f: A -> B

\newcommand{\lb}{\left\{}       %% left bracket
\newcommand{\rb}{\right\}}        %% right bracket

\def\Circlearrowright{\ensuremath{%
    \rotatebox[origin=c]{180}{$\circlearrowright$}}}

\newcommand{\word}[1]{\quad\text{#1}\quad} %%%well-spaced word(s)
\newcommand{\xto}[1]{\xrightarrow{#1}}      %% short for \xrightarrow

%%%%%%%%%Theorems and suchlike %%%%%%%%%%%%%%

\theoremstyle{plain}
\newtheorem{Th}{Theorem}[section]   %%%Theorem 1.1
\newtheorem{Prop}[Th]{Proposition}  %%%Proposition 1.2
\newtheorem{Lem}[Th]{Lemma}         %%%Lemma 1.3
\newtheorem{Cor}[Th]{Corollary}     %%%Corollary 1.4

\theoremstyle{definition}
\newtheorem{Def}[Th]{Definition}    %%%Definition 1.5

\theoremstyle{remark}
\newtheorem{Rmk}[Th]{Remark}        %%%Remark 1.6

\numberwithin{equation}{section}

%%\newcommand*{\QEDA}{\hfill\ensuremath{\boxminus}} %%End thm with no proof
\DeclareRobustCommand{\QEDA}{\ifmmode
  \else \leavevmode\unskip\penalty9999 \hbox{}\nobreak\hfill \fi
  \quad\hbox{\qedasymbol}}
\newcommand{\qedasymbol}{$\boxminus$} %%%Non-proofs end with `\QEDA'

\newcommand{\hideqed}{\renewcommand{\qed}{}} %%%to suppress `\qed'

%%%%%%%%%This deflates (sub)section titles %%%%%%%%%%%%%%

%\makeatletter

%\renewcommand{\section}{\@startsection{section}{1}{\z@}%
%	{-3.5ex \@plus -1ex \@minus -.2ex}%
%	{2.3ex \@plus.2ex}%
%	{\normalfont\large\bfseries}}
%\renewcommand{\subsection}{\@startsection{subsection}{2}{\z@}%
%	{-3.25ex \@plus -1ex \@minus -.2ex}%
%	{1.5ex \@plus .2ex}%
%	{\normalfont\normalsize\bfseries}}
%\renewcommand{\subsubsection}{\@startsection{subsubsection}{3}{\z@}%
%	{-3.25ex \@plus -1ex \@minus -.2ex}%
%	{1.5ex \@plus .2ex}%
%	{\normalfont\normalsize\itshape}}
%\renewcommand{\@dotsep}{200} %%%suppress dots in Contents
%\makeatother

%==============================================================================
%%%++++++++++++++++++++++++ Article begins here +++++++++++++++++++++++++++++++
%==============================================================================

\begin{document}

\thispagestyle{empty}

\begin{center}
  {\Large
    \textsc{Sensitivity analysis with manifolds}}\\

  {\bigskip
  \normalsize
  10/08/2018}\\

  \bigskip
  \textbf{Aberto J. Hern\'andez$^{a}$,\ Maikol Sol\'is$^{b}$, Ronald A. Z\'u\~niga-Rojas$^{c}$}

  \bigskip
  {\footnotesize $^{a,b}$CIMPA,\ UCR,\ San Jos\'e 11501, Costa Rica}\\
  {\footnotesize $^{c}$CIMM,\ UCR,\ San Jos\'e 11501, Costa Rica\\}

\end{center}

\noindent
\textbf{Abstract.}

%{\color{red}{ABSTRACT must be here!!!}} %% <-- Write the abstract here
The course of dimensionality \cite{Bellman1957} is a common problem in statistics and data analysis. Variable sensitivity analysis methods, such as in \cite{Saltelli2004}, \cite{Saltelli2006}, \cite{Saltelli2008} and in \cite{Wei2015}, are a well studied and established set of tools designed to overcome these sorts of problems. However, this work shows as these methods fail at capturing relevant features and patterns hidden within the geometry of the enveloping manifold projected into a variable. We propose a sensitivity index that captures and reflects the relevance of distinct variables within a model by focusing at the geometry of their projections. %% COOL gostei
\medskip

\begin{flushleft}
  {\small
    \noindent
    \textbf{Keywords}:}

  %{\color{red}{Review these...}}
  Betti numbers,
  Cohomology,
  Data analysis,
  Differential manifolds,
  Homology,
  Topological manifolds,
  Manifolds,
  Manifold registration,
  Normalization,
  Order statistics,
  Simplexes,
  Statistics,
  Structural expectation.

  \noindent
  \textbf{MSC classes:}

  %{\color{red}{Review these...}}
  Primary \texttt{62D05}; Secondaries \texttt{52C35}, \texttt{32S22}, \texttt{62P05}.
\end{flushleft}

\section{Introduction}
\addcontentsline{toc}{section}{Introduction}
\label{sec:0}

Let $(X_1, X_2, \ldots X_{p}) \in \mathbb {R} ^ {p}$ for $p \geq 1$ and $Y \in \mathbb {R}$ two random variables. Define the non-linear regression model as

\begin{equation}
\label{eq:regression_nonlinear}
Y = m (X_1, X_2, \ldots X_{p}) + \varepsilon.
\end {equation}

Here $\varepsilon$ is a random noise independent of $(X_1, X_2, \ldots X_{p})$. The unknown function $m: \mathbb {R} ^ {p} \mapsto \mathbb {R}$ describes the conditional expectation of $Y$ given $(X_1, X_2, \ldots X_{p})$. Suppose as well that $(X_{i1}, X_{i2} \ldots X_{ip}, Y_i)$ for $i = 1, \ldots, n$ is a size $n$ sample for the random vector$(X_{1}, X_{2}\ldots X_{p}, Y) $.

If $p\gg n$, the model~\eqref{eq:regression_nonlinear} suffers from the \emph{``curse of dimensionality''}, a term introduced by~\cite{Bellman1957} and~\cite{Bellman1961}, where he showed that the sample size $n$ required to fit a model increases with the number of variables $p$. In a statistical context, the model selection techniques solve the problem using indicators as the AIC or BIC or more advanced techniques as Ridge or Lasso regression. The interested reader can find a comprehensive survey of these methodologies in \cite{Hastie2009}.

Professionals on computational modelling deal with these problems all the time; the choosing of relevant variables is a recurring task for them. Another way to approach this problem is through the variable importance measures or indices. These indices rely on indicators to find the relevance or sensitivity of the variables in a model. The works of \cite{Saltelli2004}, \cite{Saltelli2008}, \cite{Saltelli2009} and \cite{Wei2015} compile different approaches to estimate those indicators. They present techniques based on differences methods; parametric and non-parametric settings, variance-based measures, moment independent measures, and graphical techniques.

These techniques overlook the geometric arrangement of the data to build the indexes. The algorithms simplify the model simulating or reconstructing the complete relation between $X$ and $Y$ and then present that information in the form of an indicator. Depending on this simplification they do not consider the geometric properties of the data. For example, most indices will fail to recognize structure when the input variable is of zero-sum, treating it as random noise.

The analysis of topological data is a recent field of research that aims to overcome these shortcomings. Given a set of points generated in space, it tries to reconstruct the model through an embedded manifold that covers the data set. With this manifold, we can study the characteristics of the model using topological and geometrical tools instead of using classic statistical tools.

Two classic tools used to discover the intrinsic geometry of the data are the Principal Components Analysis (PCA) and the Multidimensional Scaling (MDS). The PCA transforms the data in a smaller linear space preserving the statistical variance. The other approach, the MDS, performs the same task but preserving the distances between points. Recent methods like the isomap algorithm developed by \cite{Tenenbaum2000} and expanded by \cite{Bernstein2000, Balasubramanian2002} unify these two concepts to allow the reconstruction of a low-dimensional variety for non-linear functions. Using the geodesic distance it identifies the corresponding manifolds and search lower dimension spaces to project it.

In recent years, new theoretical developments use tools such as persistent homology, simplicial complexes, and Betti numbers to reconstruct manifolds, the reconstruction works for clouds of random data and functional data , see \cite {Ghrist2008}, \cite {Carlsson2009, Carlsson2014}. In \cite {Gallon2013} and in \cite{Dimeglio2014} some examples are presented. This approach allows handling \textit{`` Big Data''} quickly and efficiently, for example, see \cite{Snasel2017}.

In this work, we aim to connect the concepts of sensitivity analysis with the analysis of topological data. By doing this, it will be possible to create relevance indicators for statistical models using the geometric information extracted from the data.

The outline of this paper is: Section \ref{sec:preliminary} deals with basic notions, both in sensitivity analysis  and in topology. In Subsection \ref{sec:sensitivity-analysis} some most used and well-known statistics methods are reviewed and commented. We finish this subsection with an example that motivates this work. Subsection \ref{sec:homology} deals with preliminaries in homology. Section \ref{sec:methodology} explains the method used to create our sensitivity index; Subsection \ref{sec:neigborhood-graph} describes the construction of the neighborhood graph, and deals with different topics such as \textit{the importance of scale}, the \textit{Ishigami Model} and presents a strip of code to determine the radius of proximity. Subsection \ref{sec:VR-expansion} describes the algorithm used to construct the homology complex through the \textit{Vietoris-Rips complex} and Subsection \ref{sec:sensitivity-index} explains our proposed sensitivity index. Section \ref{sec:results} contains a description of our results, it describes the software and packages used to run our theoretical examples. Subsection \ref{ssec:theoretical-examples} is a full description of each theoretical example together with a visual aid, such as graphics and tables describing the results. Finally, Section \ref{sec:conclusions} contains our conclusions and explores scenarios for future research.


\section{Preliminary Aspects}
\label{sec:preliminary}

\subsection{Sensitivity Analysis}
\label{sec:sensitivity-analysis}


According to \citet{Saltelli2009}, the sensitivity analysis (SA) is \textit{``the study of how uncertainty in the output of a model can be apportioned to different sources of uncertainty in the model input''}. The process of validation could be seen as an optional step. But, a complete analysis requires it to find hidden patterns and uncertainties in the data and to identify relevant factors and validating simplifications of the problem.

We could classify sensitivity analysis methods into one-at-time  and global sensitivity analysis. In the  one-at-time methods, one variable is sampled at a time  while keeping the rest constant. The methods reveal the pattern of the model, however;  they work if the problem is linear. Otherwise, features of the data can be missed and misleading conclusions can arise.  The correlations and regression sensitivity analysis share this problematic behavior. We refer the reader to \citet{Saltelli2006} for a further review on the flaws and shortcomings of linear sensitivity analysis models.

To discover the nonlinear patterns of the data one could use other techniques. Some popular and well-documented ones are screening,  Morris method, global variance or the moment independent measures. For instance, the Morris method creates an approximation of the variation over the variable we want to study. This method can detect no linearity, but due to its nature assumes monotonicity. This characteristic is not always present in complex models \cite{Hamby1995}. The  higher-order effects  are difficult to estimate due to their demanding computational requirements \citet{Saltelli2006}.

One popular method to asses relevant variables is the variance-based global sensitivity analysis. The method was proposed by \citet{Sobol1993}  based on the ANOVA decomposition. He proved that if $f$ is an squared integrable function, then he decomposed it in the unitary cube as:
\begin{equation}
  \label{eq:sobol-descomposition}
  f = f_{0} + \sum_{i} f_{i} + \sum_{ij} f_{ij} + \cdots+ f_{12\cdots p}
\end{equation}
where each term is also square integrable over the domain. Also, each function is defined by $f_i = f_i(X_i)$, $f_{ij} = f_{ij}(X_i, X_j)$ and so on. This decomposition has $2^{p}$ terms and the first one, $f_0$, is constant. The remaining are non constant functions. Sobol also proved that this representation is unique if each term has zero mean and the functions are pairwise orthogonal. Equation~\eqref{eq:sobol-descomposition} could have been seen as the decomposition of the output variable $Y$ into its effects due to the interaction of none, one or multiple variables. Taking expectation in Equation~\eqref{eq:sobol-descomposition} and  simplifying the expression we get:
\begin{align*}
  f_0    & = \mathbb{E}[Y]                                 \\
  f_i    & = \mathbb{E}[Y\vert X_i] - \mathbb{E}[Y]        \\
  f_{ij} & = \mathbb{E}[Y\vert X_i, X_j] - f_i - f_j - f_0 \\
         %& \text{and so on.}.
\end{align*}
and so on for all combinations of variables.

Once with this orthogonal decomposition, we measure the variance of each element. The global-variance method estimates the regression curves (surfaces) for each dimension (or multiple dimensions) removing the effects due to variables in lower dimensions. Then, it gauges the variance of each curve (surface) normalized by the total variance in the model. For the first and second-order effects the formulas remain as:
\begin{align}
  \label{eq:sobol-indices}
  S_{i}  & = \frac{\mathrm{Var}(\mathbb{E}[Y\vert X_{i}])}{\mathrm{Var}(Y)}                       \\
  S_{ij} & = \frac{\mathrm{Var}(\mathbb{E}[Y\vert X_{i}, X_{j}])}{\mathrm{Var}(Y)} -S_{i} -S_{j}.
\end{align}

To quantify  how much we could apportion of each variable to the whole model, the total effect is estimated by

\begin{equation*}
  S_{T_{i}} = 1 - \frac{\mathrm{Var}(\mathbb{E}[X_{\sim i}\vert Y])}{\mathrm{Var}(Y)}
\end{equation*}

The moment independent indices estimates relevant inputs in other way. These estimate the average of the distance  between the random variable $Y$ and $Y\vert X_{i} = x$ for any $x\in \mathbb{R}$. The initial ideas come from  \citet{Borgonovo2014} which used monotonic invariant transformations to gauge the distance between two probability measures. Therefore, if the variable $X_{i}$ is irrelevant or independent to the model, the random variables $Y$  and $Y\vert X_{i} = x$ will be almost identical and the impact will be small. Otherwise the impact will be big. The following are popular measures using this technique:

\begin{itemize}
  \item \textbf{Kolmogorov–Smirnov:} $\displaystyle \mathbb{E}[\sup_{y\in \mathbb{R}}\vert F_{Y}(y) - F_{Y\vert X_{i}}(y)\vert ]$,
  \item \textbf{Radon-Nykodym:} $\displaystyle \frac{1}{2} \int\vert f_{Y}(y) - f_{Y\vert X_{i}}(y)\vert dy$,
  \item \textbf {Kullback-Leiber:} $\displaystyle \frac{1}{2} \int f_{Y}(y) \log\left(\frac{f_{Y}(y)}{f_{Y\vert X_{i}}(y)}\right) dy$
\end{itemize}


where $F_{Y}$ and $F_{Y\vert X_{i}}$ represent the distribution function for $Y$ and $Y\vert X_{i}$ respectively. The density functions are presented as $f_{Y}$ and $f_{Y\vert X_{i}}$.

All those methods try to compact all the features of the space in a single measure and then average over the set of values into the sample.

However, the sample could have particularities not detected by the method. For example, Figure~\ref{fig:circleExample} bellow presents a toy example where the data points are arranged into a circle with a hole in the middle (further details in Section~\ref{sec:results}). The first variable presents all the information about the model while the second one is a noisy arrangement.

We estimated the latter example with the algorithms developed by \citet{Ratto2010} and \citet{Solis2018}. Those algorithms work without specifying the explicit formulation of the model. Here, both results agree that the variables $X_{1}$ and $X_{2}$ are irrelevant to the model. In this paper we propose an algorithm that handles this examples and notices such geometric and topological details within the data.


\begin{figure}
  \centering
  \includegraphics[scale=0.5]{CircleWithHole}

  \begin{tabular}{ccc}
    \toprule
                    & $X_{1}$ & $X_{2}$ \\
    \midrule
    $S_{i}$ (Solís) & 0.007   & 0.000   \\
    $S_{i}$ (Ratto) & 0.002   & 0.000   \\
    \bottomrule
  \end{tabular}
  \caption{Circle with hole}
  \label{fig:circleExample}
\end{figure}




\subsection{Homology}
\label{sec:homology}

In this subsection we recall some of the topological definitions needed to understand the frame of our work.

%%From Munkres \cite{mun}
According to \cite{BaTh001}, an \emph{\textbf{n--topological manifold}} is a Hausdorff space $M$
with a countable basis such that each point $x\in M$ has an open neighborhood that is homeomorphic with an
open subset of $\bR^n$.

We recall here that \emph{Hausdorff} means that any two distinct points lie in disjoint
open subsets. A \emph{countable basis} means countable family of open subsets such that
each open subset is the union of a subfamily. The reader may see \cite{BaTh001}
for details.

In terms of differential manifolds, a \emph{chart} on a topological manifold $M$ is a
pair $(U,\phi)$ where $U \subseteq M$ is an open subset and $\phi: M \to \bR^n$ is a
homeomorphism that sends $U$ to an open subset $V = \phi(U) \subseteq \bR^n$. The set
$U\subseteq M$ is so-called a \emph{coordinate neighborhood} and the set $V\subseteq \bR^n$
is so-called its \emph{coordinate space}. An \emph{atlas} for a topological manifold $M$
is a collection of charts $\sA = \left\{(U_i,\phi_i)|i\in I\right\}$ such that the
coordinate neighborhoods of $\sA$ cover the whole manifold $M$:
\begin{equation*}
  \bigcup_{i\in I}U_i = M.
\end{equation*}

To avoid ambiguity, we introduce the \emph{coordinate transformations}: if two distinct coordinate neighborhoods
are not disjoint then, we can define the following functions from the images of the overlaping open subset:

\begin{equation*}
  \theta_{12} = \phi_1 \circ \phi_2^{-1}: \phi_2(U_1\cap U_2)\to \phi_1(U_1\cap U_2)
\end{equation*}

and

\begin{equation*}
  \theta_{21} = \phi_2 \circ \phi_1^{-1}: \phi_1(U_1\cap U_2)\to \phi_2(U_1\cap U_2)
\end{equation*}

%%From Barden~&~Thomas \cite{bath}
An \emph{\textbf{n--differential manifold}} is a topological manifold $M$ of dimension $n$
together with a maximal smooth atlas on it. The reader may consult \cite{Lang1963} for
differential manifolds details.

% % \begin{Def}
% %   Simplex: Need to add definition from \cite{Hatcher001} or \cite{book:72583}.
% % \end{Def}

To define a simplex, let consider the unit interval $I = [0,1]$ and two topological spaces
$X$ and $Y$. Consider the triple product $X\times Y\times I$ and the quotient $(X\times Y\times I) /_{\sim}$
where the relation $\sim$ is given by the identifications
\begin{equation*}
  (x,y_0,0)\sim (x,y_1,0) \word{and} (x_0,y,1)\sim (x_1,y,1).
\end{equation*}

In other words, we are collapsing the subspaces $X\times Y\times \{0\}$ and $X\times Y\times \{1\}$ to
$X$ and $Y$ respectively. To visualize it, take for instance $X = Y = I$ two real closed intervals. Hence,
we are collapsing two opposite faces of a cube onto line segments so that, the cube becomes a tetrahedron:

\bigskip

\begin{tabular}{c c}
  \begin{tikzpicture}[every edge quotes/.append style={auto, text=black}]
    \pgfmathsetmacro{\cubex}{2.25}
    \pgfmathsetmacro{\cubey}{2.25}
    \pgfmathsetmacro{\cubez}{2.25}
    \draw [draw=blue, every edge/.append style={draw=blue, densely dashed, opacity=.5}]
    (0,0,0) coordinate (o) -- ++(-\cubex,0,0) coordinate (a) -- ++(0,-\cubey,0) coordinate (b) edge coordinate [pos=1] (g) ++(0,0,-\cubez)  -- ++(\cubex,0,0) coordinate (c) -- cycle
    (o) -- ++(0,0,-\cubez) coordinate (d) -- ++(0,-\cubey,0) coordinate (e) edge (g) -- (c) -- cycle
    (o) -- (a) -- ++(0,0,-\cubez) coordinate (f) edge (g) -- (d) -- cycle;
    \path [every edge/.append style={draw=blue, |-|}]
    (b) +(0,-5pt) coordinate (b1) edge ["I"'] (b1 -| c)
    (b) +(-5pt,0) coordinate (b2) edge ["X"] (b2 |- a)
    (c) +(3.5pt,-3.5pt) coordinate (c2) edge ["Y"'] ([xshift=3.5pt,yshift=-3.5pt]e);
  \end{tikzpicture}
   &
  \begin{tikzpicture}

    \coordinate (a) at (3,4);
    \coordinate (b) at (2,2);
    \coordinate (c) at (4,1);
    \coordinate (d) at (0,1);
    \coordinate (e) at (-3,3);
    \coordinate (f) at (0,3);

    \draw[draw=blue] (a) -- (b) -- (d) -- cycle;
    \draw[draw=blue] (a) -- (b) -- (c) -- cycle;
    \draw[draw=blue] (b) -- (c) -- (d) -- cycle;
    \draw[draw=blue, thick] (a) -- (c);
    \draw[draw=blue, very thick, ->]  (e) -- (f);

  \end{tikzpicture}
\end{tabular}

% \begin{tikzpicture}[every edge quotes/.append style={auto, text=blue}]
%   \pgfmathsetmacro{\cubex}{3}
%   \pgfmathsetmacro{\cubey}{3}
%   \pgfmathsetmacro{\cubez}{3}
%   \draw [draw=blue, every edge/.append style={draw=blue, densely dashed, opacity=.5}]
%     (0,0,0) coordinate (o) -- ++(-\cubex,0,0) coordinate (a) -- ++(0,-\cubey,0) coordinate (b) edge coordinate [pos=1] (g) ++(0,0,-\cubez)  -- ++(\cubex,0,0) coordinate (c) -- cycle
%     (o) -- ++(0,0,-\cubez) coordinate (d) -- ++(0,-\cubey,0) coordinate (e) edge (g) -- (c) -- cycle
%     (o) -- (a) -- ++(0,0,-\cubez) coordinate (f) edge (g) -- (d) -- cycle;
%   \path [every edge/.append style={draw=blue, |-|}]
%     (b) +(0,-5pt) coordinate (b1) edge ["I"'] (b1 -| c)
%     (b) +(-5pt,0) coordinate (b2) edge ["X"] (b2 |- a)
%     (c) +(3.5pt,-3.5pt) coordinate (c2) edge ["Y"'] ([xshift=3.5pt,yshift=-3.5pt]e);
% \end{tikzpicture}
% $
% \downarrow
% $
% \begin{tikzpicture}
%
%     \coordinate (a) at (3,3);
%     \coordinate (b) at (2,1);
%     \coordinate (c) at (4,0);
%     \coordinate (d) at (0,0);
%
%     \draw[draw=blue] (a) -- (b) -- (d) -- cycle;
%     \draw[draw=blue] (a) -- (b) -- (c) -- cycle;
%     \draw[draw=blue] (b) -- (c) -- (d) -- cycle;
%     \draw[draw=blue, thick] (a) -- (c);
%     %\draw[ultra thick, ->]  (e) -- (f);
%
% %     \fill[black!20, draw=black, thick] (a) circle (3pt) node[black, above right] {$a$};
% %     \fill[black!20, draw=black, thick] (b) circle (3pt) node[black, above left] {$b$};
% %     \fill[black!20, draw=black, thick] (c) circle (3pt) node[black, below right] {$c$};
% %     \fill[black!20, draw=black, thick] (d) circle (3pt) node[black, above right] {$d$};
%
% \end{tikzpicture}

% \begin{tikzpicture}
% \pgfmathsetmacro{\cubex}{2}
% \pgfmathsetmacro{\cubey}{2}
% \pgfmathsetmacro{\cubez}{2}
% \draw[black] (0,0,0) -- ++(-\cubex,0,0) -- ++(0,-\cubey,0) -- ++(\cubex,0,0) -- cycle;
% \draw[black] (0,0,0) -- ++(0,0,-\cubez) -- ++(0,-\cubey,0) -- ++(0,0,\cubez) -- cycle;
% \draw[black] (0,0,0) -- ++(-\cubex,0,0) -- ++(0,0,-\cubez) -- ++(\cubex,0,0) -- cycle;
% \end{tikzpicture}

% \begin{tikzpicture}
%
%     \coordinate (a) at (4,2.5);
%     \coordinate (b) at (3,.8);
%     \coordinate (c) at (5,0);
%     \coordinate (d) at (5.3,1.2);
%     \coordinate (e) at (0,0);
%
%     \draw[thick, fill=black!10] (a) -- (b) -- (e) -- cycle;
%     \draw[thick, fill=black!20] (a) -- (b) -- (c) -- (d) -- cycle;
%     \draw[thick, fill=black!30] (b) -- (c) -- (e) -- cycle;
%     \draw[very thick] (a) -- (c);
%     \draw[thick, dash dot dot] (b) -- (d);
%
%     \fill[black!20, draw=black, thick] (a) circle (3pt) node[black, above right] {$a$};
%     \fill[black!20, draw=black, thick] (b) circle (3pt) node[black, above left] {$b$};
%     \fill[black!20, draw=black, thick] (c) circle (3pt) node[black, below right] {$c$};
%     \fill[black!20, draw=black, thick] (d) circle (3pt) node[black, above right] {$d$};
%     \fill[black!20, draw=black, thick] (e) circle (3pt) node[black, below left] {$e$};
%
% \end{tikzpicture}

% \begin{Def}
%   Simplex Homology: Need to add definition from \cite{Hatcher001} or \cite{book:72583}.
% \end{Def}
  According to \cite{Hatcher001} (may see also \cite{book:72583}, a $\bigtriangleup$-complex
  is a generalization of a simplex. Recall that $0$-simplices are points, called \emph{vertices}. As well as
  $0$-simplices, we have line segments as $1$-simplices, called \emph{edges}, $2$-simplices called \emph{faces},
  $3$-simplices called \emph{tetrahedron}, and a generalization of dimension $n$ will be a convex set in $\bR^m$
  containing $\lb v_0, v_1, \dots, v_n \rb$ a subset of $n+1$ distinct points that do not lie in the
  same hyper plane of dimension $n$ or, equivalently, that the vectors $\lb w_j = v_j - v_0\rb$ are linearly
  independent. In such a case, we are denoting the points $\lb v_0, v_1, \dots, v_n \rb$ as vertices,
  and the usual notation would be $[v_0, v_1]$ for edges, $[v_0, v_1, v_2]$ for faces, $[v_0, \dots, v_4]$
  for tetrahedron, and $[v_0, \dots, v_n]$ for $n$\emph{-simplices}.

  A $\bigtriangleup$-complex is a qoutient topological space of a collection of disjoint simplices identifying
  some of their faces via certain homeomorphisms $\lb \al \rb_{\al \in \sA}$ that preserve the order of the vertices.
  Those homeomorphisms are linear, and give us a better notation for $n$-simplices: $e_{\al}^n$.

  Now, we may define the simplicial homology groups of a $\bigtriangleup$-complex $X$ as follows. Let consider
  the free abelian group $\bigtriangleup_n(X)$ with open $n$-simplices $e_{\al}^n \sse X$ as basis elements. It
  means that the elements of this group $\bigtriangleup_n(X)$, known as \emph{chains}, look like linear combinations
  of the form
\begin{equation}
 c = \sum_{\al}n_{\al}e_{\al}^n\label{chain001}
\end{equation}
  with integer coeficients $n_{\al}\in \bZ$. We also could wirte chains as linear combinations of characteristic maps
\begin{equation}
 c = \sum_{\al}n_{\al}\sg_{\al}\label{chain002}
\end{equation}
  where every $\sg_{\al}\: \bigtriangleup^n\to X$ is the corresponding characteristic map of each $e_{\al}^n$, with
  image the closure of $e_{\al}^n$. So, $c \in \bigtriangleup_n(X)$ is a finite collection of $n$-simplices in $X$ with
  integer multiplicities $n_{\al}$. The boundary of the $n$-simplex $[v_0,\dots, v_n]$ consists of
  the various $(n-1)$-simplices $[v_0,\dots,\hat{v}_j,\dots, v_n] = [v_0,\dots,v_{j-1},v_{j+1},\dots, v_n]$. For chains,
  the boundary of $c = [v_0,\dots,v_n]$ is an oriented $(n-1)$-chain of the form
\begin{equation}
 \partial c = \sum_{j=0}^n (-1)^j [v_0,\dots,\hat{v}_j,\dots, v_n]\label{chain003}
\end{equation}
  which is a linear combination of faces. This allows us to define the \emph{boundary homomorphisms} for a general
  $\bigtriangleup$-complex $X$, $\partial_{n}\: \bigtriangleup_n(X)\to \bigtriangleup_{n-1}(X)$ as follows:
\begin{equation}
 \partial_{n}(\sg_{\al}) =
 \sum_{j=0}^n(-1)^j\sg_{\al}|[v_0,\dots,\hat{v}_j,\dots, v_n].
\end{equation}

  Thence, we get a sequence of homomorphisms of abelian groups
$$
\dots \to
\bigtriangleup_n(X)\xto{\partial_n}
\bigtriangleup_{n-1}(X)\xto{\partial_{n-1}}
\bigtriangleup_{n-2}(X)\to
\dots \to
\bigtriangleup_1(X)\xto{\partial_1}
\bigtriangleup_{0}(X) \xto{\partial_0}  0
$$
  where $\partial \o \partial = \partial_{n} \o \partial_{n-1} = 0$ for all $n$. This is usually known as a \emph{chain complex}.
  Since $\partial_{n} \o \partial_{n-1} = 0$, the $\im(\partial_n) \sse \ker(\partial_{n-1})$, and so, we define the $n^{th}$
  \emph{simplicial homology group} of $X$ as the quotient
\begin{equation}
 h_n^{\bigtriangleup}(X) = \frac{\ker(\partial_n)}{\im(\partial_{n+1})}.
\end{equation}
  The elements of the kernel are known as \emph{cycles} and the elements of the image are known as \emph{boundaries}.

  Easy computations of sequences give us the simplicial homology of some examples: the circle $X = \bS^1:$
$$
H_0^{\bigtriangleup}(\bS^1) \cong \bZ,\quad H_1^{\bigtriangleup}(\bS^1) \cong \bZ,\quad H_n^{\bigtriangleup}(\bS^1) \cong 0\word{for} n \geq 2,
$$
  and the torus $X = T \cong \bS^1\times \bS^1:$
$$
H_0^{\bigtriangleup}(T) \cong \bZ,\quad
H_1^{\bigtriangleup}(T) \cong \bZ \oplus \bZ,\quad
H_2^{\bigtriangleup}(T) \cong \bZ,\quad
H_n^{\bigtriangleup}(T) \cong 0\word{for} n \geq 3.
$$
  In a very natural way, one can extend this process to define singular homology groups $H_n(X)$. This process, nevertheless,
  is not trivial but natural. If $X$ is a $\bigtriangleup$-complex with finitely many $n$-simplices, then $H_n(X)$ (and of
  course $H_n^{\bigtriangleup}(X)$) is finitely generated. The $n^{th}$\emph{-Betti number} of $X$ is the number of summands
  isomorphic to the aditive group $\bZ$. The reader may see \cite{Hatcher001} or \cite{book:72583} for details.

\begin{Def}[VR neigboorhood graph]
  \label{def:VR-neigborhood-graph}
  Given $S \subseteq \mathbb{R}^{p}$ and scale $\varepsilon\in \mathbb{R}$, the VR neighborhood
  graph is a graph where $G_{\varepsilon}(V) = (V, E_{\varepsilon}(V))$ and
  \begin{equation*}
    \label{eq:VR-neigborhood}
    E_{\varepsilon}(V)  = \{\{u,v\}\ \vert\ d(u,v)\leq\varepsilon, u\neq v \in V\}.
  \end{equation*}
\end{Def}


\begin{Def}[VR expansion]
  \label{def:VR-expansion}
  Given a neigborhood graph $G$, their Vietoris-Rips complex $\mathcal{V}(G)$ is defined as all
  the edges of a simplex $\sigma$ that are in $G$. In this case $\sigma$ belongs to $\mathcal{V}(G)$.
  For $G = (V, E)$, we have
  \begin{equation*}
    \mathcal{V}(G) = V \cup E \cup \left\{\sigma\ \vert\ {\sigma \choose 2} \subseteq E\right\}.
  \end{equation*}
  where $\sigma$ is a simplex of $G$.
\end{Def}


% \subsection{Persistent Homology}
% \label{sec:persistent-homology}

% {\color{red}
% https://www.ams.org/journals/bull/2008-45-01/S0273-0979-07-01191-3/

% 1.1.~Topological DATA Analysis
% 1.3.~Cech Complexes
% 2.1.~Persitent
% 2.2.~Persistent Cohomology
% }



\section{Methodology}
\label{sec:methodology}

Recall the model~\eqref{eq:regression_nonlinear}. Here the random variables $(X_{1}, \ldots, X_{p})$ are distorted by the function $m$ and its topology. Our objective is to measure how much each of the $X_{i}$ influenced this distortion, i.e, we want to determine which variables influence the model the most.

In Section~\ref{sec:sensitivity-analysis} we reviewed some indices to estimate the sensitivity of $X_{i}$ for $i = 1, \ldots, p$ with respect to $Y$. They were based in statistical measures to account for their sensitivity. In our case, we want to take into account the geometry of the point-cloud, its enveloping manifold to be precise,  and create an idex that will reveal information about the model.

The first step is to create a neighborhood graph for the point-cloud formed by $(X_{i},Y)$ where an edge is set if a pair of nodes are within an $\varepsilon$ of euclidean distance. In this way, we connect only the nodes nearby by a given distance. With this neighborhood graph, we construct the persistent homology which is estimated using the method of~\citet{Zomorodian2010} for the Vietoris-Rips (VR) complex.


The algorithm of~\citet{Zomorodian2010} works in two-phases:  First it creates a VR neighborhood (Definition~\ref{def:VR-neigborhood-graph}) graph and then builds, step by step, the VR complex (Definition~\ref{def:VR-expansion}).


These definitions state the procedure to calculate the two-phase scheme for the construction of the Vietoris-Rips complex with resolution $\varepsilon$:
\begin{enumerate}
  \item  Using Definition~\ref{def:VR-neigborhood-graph} compute the neighborhood graph $G_{\varepsilon}(V)$ with parameter $\varepsilon$.
  \item  Using Definition~\ref{def:VR-expansion} compute $\mathcal{V}(G_{\varepsilon}(V))$. From now on set $\mathcal{V}_{\varepsilon}(V) = \mathcal{V}(G_{\varepsilon}(V))$.
\end{enumerate}


This scheme provides us with a geometrical skeleton  for the data cloud points with  resolution $\varepsilon$. If $\varepsilon$ is large there will be more edges connecting points. In this case, we could have a large interconnected graph without much information. Otherwise, if $\varepsilon$ is small, then there would be fewer edges connecting points, resulting in a sparse graph and possibly missing relevant topological features within the data cloud.

In the second step, we unveil the topological structure of the neighborhood graph through the Vietoris-Rips complex. The expansion builds the cofaces related to our simplicial complex. In Section~\ref{sec:VR-expansion} we will discuss more about the algorithm used for this purpose.


\subsection{Neigborhood graph}
\label{sec:neigborhood-graph}

The neighborhood graph is constructed simply by taking the collection of vertices $V$, and for each vertex $v\in V$ we add all the  edges $v\textendash u$ within the set $u\in V$, satisfying $d(v,u)\leq\varepsilon$. This brute-force operation works in $O(n^{2})$ time.After considering a variety of theoretical examples it becomes apparent that the scale factor in the data set is relevant. The scale in one variable may differ with the scale of the output by many orders of magnitude. In such a case, proximity is relative to the scale of the axis in which the information is presented, and for this reason the proximity neighborhood could be wrongly estimated.

The Ishigami model, presented in Figure \ref{fig:scales} bellow shows how the proximity neigborhood becomes distorted when scale is taken into consideration.

\begin{figure}
  \centering
  \includegraphics[width = \textwidth]{Scales}
  \caption{ The Second variable of the Ishigami model escalated to $[0,1]$ with a circle centered in $(0.5, 0.5)$ and radius 1 (left). The same circle draw in the true scale of the data (right).}
  \label{fig:scales}
\end{figure}

We conclude that the aspect ratio between both variables define how the neighborhood graph is constructed. Therefore, to use circles to build the neighborhood graph, we need to set both variables into the same scale. The following algorithm constructs the VR-neigborhood graph for a cloud of points with arbitrary scales.

\begin{algorithm}
  \KwData{A set of points $X = (X_{1}, \ldots, X_{n})$ and $Y = (Y_{1}, \ldots, Y_{n})$ \\
    %$(X_{i}, Y_{i})$ for $i=1,\ldots, n$. \\
    A value $0<\alpha<1$. }
  \KwResult{The Neigborhood Graph.}

  \SetKwProg{Fn}{Function}{:}{end}
  \Fn{\textsc{Create-VR-Neigborhood}$((X,Y)$, $\alpha$)}{
  $\displaystyle X_{r} \leftarrow \frac{X - \min{X}}{\max{X}-\min{X}}$ \\
  $\displaystyle Y_{r} \leftarrow \frac{Y - \min{Y}}{\max{Y}-\min{Y}}$ \\
  $n \leftarrow \mathrm{length}(Y)$\\
  \textsf{DistanceMatrix} $\leftarrow$ Matrix($n\times n$)

  \For{i = 1:n}{
  \For{j = 1:n}{
  \textsf{DistanceMatrix}[i,j] $\leftarrow$ $\sqrt{(X_{r}\mathrm{[i]}-X_{r}\mathrm{[j]})^{2} + (Y_{r}\mathrm{[i]}-Y_{r}\mathrm{[j]})^{2}}$
  }
  }
  \textsf{$\varepsilon$} $\leftarrow$ \textsc{Quantile}(\textsf{DistanceMatrix}, $\alpha$)\\
  \textsf{AdjacencyMatrix} $\leftarrow$ \textsf{DistanceMatrix} $\leq \varepsilon$ \\

  \textsf{NeigborhoodGraph} $\leftarrow$ \textsc{CreateGraph}(\textsf{AdjacencyMatrix}, xCoordinates = $X$, y Coordinates = $Y$)

  \Return \textsf{NeigborhoodGraph}


  %  \textsf{Range$_{X}$} $\leftarrow$ $\max{X}-\min{X}$\\
  %  \textsf{Range$_{Y}$} $\leftarrow$ $\max{Y}-\min{Y}$\\

  %    $\varepsilon \leftarrow$ \textsf{m} * $\displaystyle \frac{\textsf{Range$_{Y}$}}{\textsf{Range$_{X}$}}$}{%
  %     $\varepsilon \leftarrow$ \textsf{m} * $\displaystyle \frac{\textsf{Range$_{X}$}}{\textsf{Range$_{Y}$}}$ }




  }
  %     Y <- Ydat
  %       X <- Xdat

  %       Xr <- scales::rescale(X , to = c(0, 1))
  %       Yr <- scales::rescale(Y , to = c(0, 1))
  %       neigborhood.distance <- as.matrix(dist(cbind(Xr[, i], Yr)))

  % #      radius[i] <- fivenum(neigborhood.distance)[2]
  %       dY <- diff(range(Y))
  %       dX <- diff(range(X))
  %       m <- max(neigborhood.distance)
  %       if (dY >= dX) {
  %         s <- dX / dY
  %         r <-  m * s
  %      } else{
  %        s <- dY / dX
  %         r <- m * s
  %       }
  %   \SetKwProg{Fn}{Function}{:}{end}
  %   \Fn{\textsc{Lower-Numbers}$(G,u)$}{
  %   \Return{$\{v\in\mathrm{Vertexes}(G)\ \vert\ u>v, \{u,v\}\in\mathrm{Edges}(G)\}$}}
  % \end{algorithm}
  % \begin{algorithm}
  %   \SetKwProg{Fn}{Function}{:}{end}
  %   \Fn{\textsc{Add-Cofaces}$(G,k,\tau, N, \mathcal{V})$}{
  %     $\mathcal{V}\leftarrow\mathcal{V}\cup\{\tau\}$ \\
  %     \eIf{$\mathrm{dim}(\tau)\geq k$}{%
  %       \Return{$\mathcal{V}$}%
  %     }%
  %     {\For{$v\in N$}{%
  %         $\sigma\leftarrow\tau\cup\{v\}$\\
  %         $M\leftarrow $ $N\cap$\textsc{Lower-Numbers}$(G,v)$\\
  %         $\mathcal{V}\leftarrow $ \textsc{Add-Cofaces}$(G,k, \sigma, M, \mathcal{V})$\\

  %     }
  %     } %
  %   }
\end{algorithm}


\begin{enumerate}
  \item Rescale the points $(X_{i}, Y)$ $i=1,\ldots,n$ onto the square $[0,1]\times[0,1]$.
  \item Estimate the distance matrix between  points.
  \item With the distance chart, estimate the $\alpha$ quantile of the distances. Declare the radius $\varepsilon_{i}$ as this quantile.
  \item Using Definition~\ref{eq:VR-neigborhood}, build the VR-neigborhood graph with $\varepsilon$ changed by $\varepsilon_{i}$ for each projection.
  \item Rescale the data points to their original scale.
\end{enumerate}







\subsection{VR expansion}
\label{sec:VR-expansion}

In his work \citet{Zomorodian2010}, Zomorodian  describes three methods to build the Vietoris-Rips complex. The first approach builds the complex inductively, adding the vertices, the edges and then increasing the dimension to create triangles, tetrahedrons, etc. The second method starts from an empty complex, and adds, step by step, all the simplices stopping in the desired dimension. In the third one, one takes advantage from the fact that the VR-complex is formed by the combinations of cliques in the graph in the desired dimension.

Due to its simplicity, we  adopt the third approach and detect the cliques in the graph. To this end we use the algorithm in \citet{Eppstein2010} which is a variant of the classic algorithm from  \citet{Bron1973}. This algorithm orders the graph $G$ and then computes the cliques using the Bron–Kerbosch method without pivoting. This procedure reduced the worst-case scenario from time $\mathcal{O}(3^{n/3})$ to $\mathcal{O}(dn3^{d/3})$ where $n$ is the number of vertices and $d$ is the smallest value such that every nonempty subgraph of $G$ contains a vertex of degree at most $d$.

Constructing the manifold via the VR-complex is not efficient in the sense that the co-faces may overlap, increasing the computational time required. Tentatively, one can overcome this issue by creating an ordered neighborhood graph. The works of [PONER REFERENCIA FRANCESES] seem to point in that direction.



% We will use the incremental algorithm describe here:


%  \begin{algorithm}
%   \SetKwProg{Fn}{Function}{:}{end}
%   \Fn{\textsc{Lower-Numbers}$(G,u)$}{
%   \Return{$\{v\in\mathrm{Vertexes}(G)\ \vert\ u>v, \{u,v\}\in\mathrm{Edges}(G)\}$}}
% \end{algorithm}
% \begin{algorithm}
%   \SetKwProg{Fn}{Function}{:}{end}
%   \Fn{\textsc{Add-Cofaces}$(G,k,\tau, N, \mathcal{V})$}{
%     $\mathcal{V}\leftarrow\mathcal{V}\cup\{\tau\}$ \\
%     \eIf{$\mathrm{dim}(\tau)\geq k$}{%
%       \Return{$\mathcal{V}$}%
%     }%
%     {\For{$v\in N$}{%
%         $\sigma\leftarrow\tau\cup\{v\}$\\
%         $M\leftarrow $ $N\cap$\textsc{Lower-Numbers}$(G,v)$\\
%         $\mathcal{V}\leftarrow $ \textsc{Add-Cofaces}$(G,k, \sigma, M, \mathcal{V})$\\

%     }
%     } %
%   }
% \end{algorithm}

%   \begin{algorithm}
%   \SetKwProg{Fn}{Function}{:}{end}
%   \Fn{\textsc{Lower-Numbers}$(G,u)$}{
%   \Return{$\{v\in\mathrm{Vertexes}(G)\ \vert\ u>v, \{u,v\}\in\mathrm{Edges}(G)\}$}}
% \end{algorithm}
% \begin{algorithm}
%   \SetKwProg{Fn}{Function}{:}{end}
%   \Fn{\textsc{Add-Cofaces}$(G,k,\tau, N, \mathcal{V})$}{
%     $\mathcal{V}\leftarrow\mathcal{V}\cup\{\tau\}$ \\
%     \eIf{$\mathrm{dim}(\tau)\geq k$}{%
%       \Return{$\mathcal{V}$}%
%     }%
%     {\For{$v\in N$}{%
%         $\sigma\leftarrow\tau\cup\{v\}$\\
%         $M\leftarrow $ $N\cap$\textsc{Lower-Numbers}$(G,v)$\\
%         $\mathcal{V}\leftarrow $ \textsc{Add-Cofaces}$(G,k, \sigma, M, \mathcal{V})$\\

%     }
%     } %
%   }
% \end{algorithm}
% \begin{algorithm}
%   \SetKwProg{Fn}{Function}{:}{end}

%   \Fn{\textsc{Incremental-VR}$(G,k)$}{
%     $\mathcal{V}\leftarrow\emptyset$ \\
%     \For{$u\in \mathrm{Vertexes}(G)$}{
%       $N \leftarrow $ \textsc{Lower-Numbers}$(G, u)$\\
%       $\mathcal{V} \leftarrow $ \textsc{Add-Cofaces}$(G, k, {u}, N, \mathcal{V})$ \\
% \Return{$\mathcal{V}$}
%     } %
%   }
% \end{algorithm}







\subsection{Sensitivity Index construction}
\label{sec:sensitivity-index}

One of the main objectives in a  sensitivity analysis is  to discover patterns between the inputs against the output and determine which of those patterns are more influential for the model in consideration. For our case, the patterns are described through empty spaces in the projection space generated by each individual variable. In other words, if the point-cloud fills all the domain then the unknown function $m$ applied to $X_{i}$ produces erratic values of Y. Otherwise, the function sheds an structural pattern which could be recognized geometrically.

The VR-complex estimates the geometric structure of the data by filling the voids between close points. Then, we proceed to estimate the area of the created object. Of course this number will not give much information about the influence that the variable has within the model. For this reason, we estimate the area of the minimum rectangle containing all the object. If some variable presents a weak influence in the model, its behavior will be almost random and the distribution of the points will be uniform into the rectangular box. However, if the variable has some relevant influence, it will create some pattern causing empty spaces to appear across the box. With this in mind, we can create the measure,
\begin{equation*}
  S^{\text{Area}}_{i}
  = 1 - \frac{\text{Object Area for variable i}}{\text{Box Area for variable i}}.
\end{equation*}

Notice that if the areas of the object and the box are similar, then the index $S^{\text{Area}}_{i}$ is close to zero. Otherwise, if there are a lot of empty spaces and both areas differ greatly and the index would approach 1.

%In any case, the methodology present a first attempt to estimate sensitivity in this way and it could be improved.









\section{Results}
\label{sec:results}

To asses the quality of the estimated index  described before, we performed numerical examples. The software used was \textit{R} (\citet{RCoreTeam2016}), along with the packages \texttt{igraph} (\citet{Csardi2006}) for all the graph manipulations, and the packages \texttt{rgeos} and \texttt{sp} (\citet{Bivand2013a,Pebesma2005,Bivand2013}) for all the geometric estimations. A package containing all these algorithms will be available soon in CRAN.

For all the settings, we sample $n=1000$ points with the distribution specified in each case. Due to the number of points, we choose the quantile $5\%$ for each case to determine the radius of the neigborhood graph. Further insights about this choosing will be presented in the conclusions section

We will consider five settings, each one with different topological features. The cases are not exhaustive and there are other settings with interesting features as well. However, through this sample we show how the method captures the sensitivity of the variables where other classic methods have failed, as well as a case for which our method fails to retrieve the desired information.


\pagebreak


\subsection{Theoretical examples}
\label{ssec:theoretical-examples}
The examples considered are the following:

\paragraph{Linear} This is a simple setting with
\begin{equation*}
  Y = 2 X_{1} + X_{2}
\end{equation*}
and $X_{3}$, $X_{4}$ and $X_{5}$ independent random variables. We set  $X_{i}\sim\mathrm{Uniform}(-1,1)$ for  $i=1,\ldots, 5$.

\paragraph{Quartic:} This is another simple scheme with
\begin{equation*}
  Y = X_{1} + X_{2}^4
\end{equation*}
and $X_{3}$, an independent random variable. For $i=1,2,3$, $X_{i}\sim\mathrm{Uniform}(-1,1)$.


\paragraph{Circles with hole:} The model in this case is
\begin{equation*}
  \begin{cases}
    X_{1} = r\cos(\theta) \\
    Y = r\sin(\theta)
  \end{cases}
\end{equation*}
with $ \theta \sim \mathrm{Uniform} (0,2\pi)$ and $r \sim \mathrm{Uniform} (0.5,1)$. This form creates circle with with a hole in the middle.


\paragraph{Connected circles with holes:} The model is set in two sections, where in both parts we set $ \theta \sim \mathrm{Uniform} (0,2\pi)$:
\begin{enumerate}
  \item  Circle centered in $(0,0)$ with radius between 1 and 2:
        \begin{equation*}
          \begin{cases}
            X_{1} = r_1\cos(\theta) \\
            Y = r_1\sin(\theta)
          \end{cases}
        \end{equation*}
        where $r_{1}\sim \mathrm{Uniform} (1,2)$.
  \item  Circle centered in $(1.5,1.5)$ with radius between 0.5 and 1:
        \begin{equation*}
          \begin{cases}
            X_{1} - 1.5 = r_2\cos(\theta) \\
            Y -1.5 = r_2\sin(\theta)
          \end{cases}
        \end{equation*}
        where $r_{2}\sim \mathrm{Uniform} (0.5,1)$.
\end{enumerate}


\paragraph{Ishigami:} The final model is
\begin{equation*}
  Y = \sin X_1 + 7\ \sin^2 X_2 + 0.1\ X_3^4 \sin X_1
\end{equation*}
where $X_i\sim \mathrm{Uniform}(-\pi, \pi)$ for $i=1,2,3$, $a = 7$ and
$b = 0.1$.



\subsection{Numerical results}
\label{sec:Numerical-results}

The figures presented in this section represent the estimated manifold for each input  variable $X_{i}$ with respect to the output variable $Y$. The lower table presents the radius used to build the neighborhood graph, the estimated areas for the manifold object, the reference square and the proposed index.

The linear model in Figure~\ref{fig:linear} is simple enough to allow us to declare the variable $X_1$ has the double of relevance compared to variable  $X_{2}$. The other variables will have less relevant indices. As we expected, the index for $X_{1}$ almost doubles the counterpart for $X_{2}$. The examples show us how the empty spaces are present according to the relevance level of the variable.


For the Quartic model in Figure~\ref{fig:quartic}, we could estimate the theoretical Sobol indices according to  Equation~\eqref{eq:sobol-indices}. The indices are $S_{1} = 0.82$, $S_{2} = 0.18$ and $S_{3} = 0$.
We observe in Figure~\ref{fig:quartic} how the Sobol indices  match with our algorithm, ranking the variables in order of relevance as $X_1$, $X_2$ and $X_3$.


The model of Circle with a hole in Figure \ref{fig:circle} was discussed in the preliminaries. Recall that in this case, both variables were irrelevant to the model, even if the geometric shape showed the contrary. Figure~\ref{fig:circle} present the results. Observe how the first variable has  index equal to $0.48$ and the second one with $0.06$. These indices allow us to say the $X_1$ has an impact into the model much more relevant than $X_2$.



To test our algorithm  further, we present the model of Connected circles with holes in Figure~\ref{fig:circle2}. Here we created  two circles with different scales and positions. Even if the choice is an arguable point for the method, we could capture the most relevant features for each projection. Again, it is possible to rank the variables as $X_1$ first with index equal to 0.58 and $X_2$ second with index 0.08.


The final model is produced by the Ishigami function, Figure \ref{fig:ishigami}. This is a popular model in sensitivity analysis because presents a strong nonlinearity and non-monotonicity with interactions in $X_3$. With other sensitivity estimators, the variables $X_{1}$ and $X_{2}$ have great relevance to the model, while the third one $X_{3}$ has almost zero. For a further explanation of this function, we refer the reader to \cite{Sobol1999}. In our case, all the variables result into a index near to 0.5. This is relevant because our index has captured the presence of structure, as well as with the model Circle with hole whereas other tools treat them as noice.



\pagebreak

\begin{figure}
  \centering
  \hspace{-5em}
  \begin{subfigure}[b]{0.25\textwidth}
    \includegraphics[scale=0.35]{exLinear-1}
  \end{subfigure}
  \qquad
  \begin{subfigure}[b]{0.25\textwidth}
    \includegraphics[scale=0.35]{exLinear-2}
  \end{subfigure}
  \qquad
  \begin{subfigure}[b]{0.25\textwidth}
    \includegraphics[scale=0.35]{exLinear-3}
  \end{subfigure}

  \begin{subtable}{\linewidth}
    \centering
    \begin{tabular}{ccccc}
      \toprule
      Variable & Radius & Obj Area & Square Area & Index \\
      \midrule
      $X_1$    & 0.08   & 3.78     & 11.61       & 0.67  \\
      $X_2$    & 0.11   & 7.67     & 11.61       & 0.34  \\
      $X_3$    & 0.12   & 10.05    & 11.61       & 0.13  \\
      $X_4$    & 0.12   & 10.19    & 11.59       & 0.12  \\
      $X_5$    & 0.12   & 10.24    & 11.62       & 0.12  \\
      \bottomrule
    \end{tabular}
  \end{subtable}
  \caption{Results for the Linear case.}
  \label{fig:linear}
\end{figure}
\begin{figure}
  \centering
  \hspace{-5em}
  \begin{subfigure}[b]{0.25\textwidth}
    \includegraphics[scale=0.35]{exQuartic-1}
  \end{subfigure}
  \qquad
  \begin{subfigure}[b]{0.25\textwidth}
    \includegraphics[scale=0.35]{exQuartic-2}
  \end{subfigure}
  \qquad
  \begin{subfigure}[b]{0.25\textwidth}
    \includegraphics[scale=0.35]{exQuartic-3}
  \end{subfigure}

  \begin{subtable}{\textwidth}
    \centering
    \begin{tabular}{ccccc}
      \toprule
      Variable & Radius & Obj Area & Square Area & Index \\
      \midrule
      $X_1$    & 0.06   & 1.48     & 5.52        & 0.73  \\
      $X_2$    & 0.11   & 3.77     & 5.80        & 0.35  \\
      $X_3$    & 0.12   & 4.80     & 5.80        & 0.17  \\
      \bottomrule
    \end{tabular}
  \end{subtable}
  \caption{Results for the Quartic case.}
  \label{fig:quartic}
\end{figure}
\begin{figure}
  \centering
  \hspace{-5em}
  \begin{subfigure}[b]{0.25\textwidth}
    \includegraphics[scale=0.35]{exCircle-1}
  \end{subfigure}
  \qquad
  \begin{subfigure}[b]{0.25\textwidth}
    \includegraphics[scale=0.35]{exCircle-2}
  \end{subfigure}

  \begin{subtable}{\textwidth}
    \centering
    \begin{tabular}{ccccc}
      \toprule
      Variable & Radius & Obj Area & Square Area & Index \\
      \midrule
      $X_1$    & 0.10   & 2.05     & 3.95        & 0.48  \\
      $X_2$    & 0.13   & 3.73     & 3.97        & 0.06  \\
      \bottomrule
    \end{tabular}
  \end{subtable}
  \caption{Results for the Circle with 1 hole case.}
  \label{fig:circle}
\end{figure}
\begin{figure}
  \centering
  \hspace{-5em}
  \begin{subfigure}[b]{0.25\textwidth}
    \includegraphics[scale=0.35]{exCircle2holes-1}
  \end{subfigure}
  \qquad
  \begin{subfigure}[b]{0.25\textwidth}
    \includegraphics[scale=0.35]{exCircle2holes-2}
  \end{subfigure}

  \begin{subtable}{\textwidth}
    \centering
    \begin{tabular}{ccccc}
      \toprule
      Variable & Radius & Obj Area & Square Area & Index \\
      \midrule
      $X_1$    & 0.08   & 8.33     & 19.98       & 0.58  \\
      $X_2$    & 0.08   & 8.27     & 8.97        & 0.08  \\
      \bottomrule
    \end{tabular}
  \end{subtable}
    \caption{Results for the Circle with 2 holes case.}
  \label{fig:circle2}
\end{figure}
\begin{figure}
  \centering
  \hspace{-5em}
  \begin{subfigure}[b]{0.25\textwidth}
    \includegraphics[scale=0.35]{exIshigami-1}
  \end{subfigure}
  \qquad
  \begin{subfigure}[b]{0.25\textwidth}
    \includegraphics[scale=0.35]{exIshigami-2}
  \end{subfigure}
  \qquad
  \begin{subfigure}[b]{0.25\textwidth}
    \includegraphics[scale=0.35]{exIshigami-3}
  \end{subfigure}

  \begin{subtable}{\textwidth}
    \centering
    \begin{tabular}{ccccc}
      \toprule
      Variable & Radius & Obj Area & Square Area & Index \\
      \midrule
      $X_1$    & 0.09   & 64.06    & 141.44      & 0.55  \\
      $X_2$    & 0.07   & 54.34    & 133.08      & 0.59  \\
      $X_3$    & 0.09   & 69.31    & 141.42      & 0.51  \\
      \bottomrule
    \end{tabular}	\end{subtable}
  \caption{Results for the Ishigami case.}
  \label{fig:ishigami}
\end{figure}

\pagebreak

%\subsection{Radius and quantile relationship}

%Before finish the section, we present

%\begin{figure}[]
 % \centering
 % \includegraphics[scale=0.5]{HistLinear}
 % \caption{fdfd}
 % \label{fig:hist-circ1}
%\end{figure}


%\begin{figure}[]
%  \centering
%  \includegraphics[scale=0.5]{HistQuartic}
%  \caption{fdfd}
%  \label{fig:hist-circ1}
%\end{figure}

%\begin{figure}[]
%  \centering
%  \includegraphics[scale=0.5]{HistCirc1}
%  \caption{fdfd}
%  \label{fig:hist-circ1}
%\end{figure}


%\begin{figure}[]
%  \centering
 % \includegraphics[scale=0.5]{HistCirc2}
 %\caption{fdfd}
 %\label{fig:hist-circ1}
%\end{figure}


\FloatBarrier

 \section{Conclusions and further research}
\label{sec:conclusions}

As it was mentioned above, the aim of this paper was to build a sensitivity index that relied solely on the topological and geometrical features
of a given data-cloud, since it is clear that purely analytic or statistic methods fail to recognize the structure within the projection of certain
variables, primarily when the input is of zero sum, that is, what might be considered artificial noise. In such cases, those projections, or the
variables in question, have positive conditional variance that might contribute to the model in ways that hadn\textquotesingle t been explored so far.

Our index proved to be reliable in detecting this conditional variance when the variable is of zero sum, differentiating between pure random noice
and well structured inputs -even of zero sum- . In the cases where the model presents pure noice our index coincides fully with other methods\textquotesingle
indexes in detecting relevant structured inputs, in the other cases our index reflects the presence of structure in all the variables, which was
the case we wanted to explore.

As of sensitivity, we can not fully declare that our index measures it accurately, at least for the moment, and in a conventional way. To achieve
the confidence for such a claim, we have identified a series of research problems to be dealt with in near future, namely: Improving the algorithm
for the construction of the base graph, or change it completely to make the process more efficient and hence allow ourselves to run more sophisticated
examples, both theoretical as well as real data examples from well known models. One of the central points to be discussed and studied further is
the determination of the radius of proximity, which we believe must be given by the data set itself, probably by a more detailed application of
persistent homology. Finally we will be looking forward to extend our method to more than one variable at the time, to be able to check for crossed relevance.

We do not claim this to be an exhaustive list of problems related to the improvement of our method, but are confident that they would help us run
more examples and more sophisticated ones, as well as will help us get more data to compare our results with other methods.


\section*{Acknowledgements}
%\addcontentsline{toc}{section}{Acknowledgement}

We acknowledge Santiago Gall\'on for enlightining discussions about the subject. His help has been very valuable.

First and second authors acknowledge the financial support from CIMPA, Centro de Investigaciones en Matem\'atica
Pura y Aplicada through the projects 821-B7-254 and 821-B8-221 respectively.

Third author acknowledges the financial support from CIMM, Centro de Investigaciones Matem\'aticas
y Metamatem\'aticas through the project 820-B8-224.

The three authors also acknowledge Escuela de Matem\'atica, Universidad de Costa Rica for their support.


\bibliographystyle{apalike}
\bibliography{sensitivityManifoldsBiblio}

\begin{flushright}

  \bigskip
  \textit{Alberto J. Hern\'andez}\\[5pt]
  \small CIMPA, Project 821-B7-254.\\
  \small Universidad de Costa Rica UCR\\
  \small San Jos\'e 11501, Costa Rica\\
  \small \texttt{albertojose.hernandez@ucr.ac.cr}

  \bigskip
  \textit{Maikol Sol\'is}\\[5pt]
  \small CIMPA, Project 821-B8-221.\\
  \small Universidad de Costa Rica UCR\\
  \small San Jos\'e 11501, Costa Rica\\
  \small \texttt{maikol.solis@ucr.ac.cr}

  \bigskip
  \textit{Ronald A. Z\'u\~niga-Rojas}\\[5pt]
  \small CIMM, Project 820-B8-224.\\
  \small Universidad de Costa Rica UCR\\
  \small San Jos\'e 11501, Costa Rica\\
  \small \texttt{ronald.zunigarojas@ucr.ac.cr}

\end{flushright}

\end{document}

%%% Local Variables:
%%% mode: latex
%%% TeX-master: t
%%% End:


==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   "n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


